Logic-based Clustering and Learning for Time-Series Data

To effectively analyze and design cyberphysical systems (CPS), designers today have to combat the data deluge problem, i.e., the burden of processing intractably large amounts of data produced by complex models and experiments. In this work, we utilize monotonic Parametric Signal Temporal Logic (PSTL) to design features for unsupervised classification of time series data. This enables using off-the-shelf machine learning tools to automatically cluster similar traces with respect to a given PSTL formula. We demonstrate how this technique produces interpretable formulas that are amenable to analysis and understanding using a few representative examples. We illustrate this with case studies related to automotive engine testing, highway traffic analysis, and auto-grading massively open online courses.

==> imgs/higher_homotopy.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'higher_homotopy.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{743.77498771bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39664865)%
    \put(0,0){\includegraphics[width=\unitlength]{higher_homotopy.pdf}}%
    \put(0.05327962,0.18509776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Signals}}}%
    \put(0.19769727,0.38544554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Parameters}}}%
    \put(0.25094147,0.00314714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Signals}}}%
  \end{picture}%
\endgroup%


==> imgs/hyper-cube.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hyper-cube.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{560.96601345bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66601451)%
    \put(0,0){\includegraphics[width=\unitlength]{hyper-cube.pdf}}%
    \put(0.01125664,0.15033387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2$}}}%
    \put(0.16049654,0.01095687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_1$}}}%
    \put(0.20817093,0.13376293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(-0.00495523,0.54145076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_2$}}}%
    \put(0.68283607,0.09226016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta_1$}}}%
    \put(0.12828731,0.16746414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.34344491,0.31149044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.55723556,0.37216405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\top$}}}%
    \put(0.14680965,0.24223887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bot$}}}%
  \end{picture}%
\endgroup%


==> imgs/jyo_space.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'jyo_space.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245.89897461bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32663186)%
    \put(0,0){\includegraphics[width=\unitlength]{jyo_space.pdf}}%
    \put(0.02185616,0.06860286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.09726227,0.30217671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.32889356,0.26452534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Reflection about $\hat{m}$}}}%
    \put(0.21918791,0.00382525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.92823179,0.07328365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.81179003,0.30685748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.68222002,0.00940655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.93832579,0.00984341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-w$}}}%
    \put(0.09027981,0.06381296){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{m}$}}}%
    \put(0.8317036,0.07151186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{m}$}}}%
  \end{picture}%
\endgroup%


==> imgs/process.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'process.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{484.15720069bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32788542)%
    \put(0,0){\includegraphics[width=\unitlength]{process.pdf}}%
    \put(0.11851851,0.22187141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13290739\unitlength}\raggedright $\pi$\end{minipage}}}%
    \put(0.17559652,0.24705364){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11678779\unitlength}\raggedright $\nu_1$\end{minipage}}}%
    \put(0.00134966,0.23778589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13137147\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.33880957,0.22575124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_1$}}}%
    \put(0.75780385,0.16550786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\psi_1$}}}%
    \put(0.75821554,0.21888087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{X}_1$}}}%
    \put(0.20573525,0.31241737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Learn Labels/Clusters}}}%
    \put(0.11935308,0.05092853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13290739\unitlength}\raggedright $\pi$\end{minipage}}}%
    \put(0.17643109,0.07611077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11678779\unitlength}\raggedright $\nu_m$\end{minipage}}}%
    \put(-0.00184584,0.06006448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13137147\unitlength}\raggedright $x_n$\end{minipage}}}%
    \put(0.33998984,0.07046678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_k$}}}%
    \put(0.75898411,0.01022331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\psi_k$}}}%
    \put(0.75939581,0.06359623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{X}_k$}}}%
    \put(0.39003306,0.26740728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Parameter Range Extraction}}}%
    \put(0.08130268,0.26450191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Project}}}%
    \put(0.61229941,0.16813442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SE}}}%
    \put(0.61295815,0.00548501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SE}}}%
    \put(0.61239348,0.22232517){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RE}}}%
    \put(0.61286455,0.06198527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RE}}}%
  \end{picture}%
\endgroup%


==> imgs/spike_projection_cartoon.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spike_projection_cartoon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{545.92500259bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66781151)%
    \put(0,0){\includegraphics[width=\unitlength]{spike_projection_cartoon.pdf}}%
    \put(0.73138706,0.11469978){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3520833\unitlength}\raggedright -w\end{minipage}}}%
    \put(0.55877694,0.4299253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37283898\unitlength}\raggedright m\end{minipage}}}%
  \end{picture}%
\endgroup%


==> imgs/spike_projection_unbounded.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spike_projection_unbounded.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{516.72498916bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51294069)%
    \put(0,0){\includegraphics[width=\unitlength]{spike_projection_unbounded.pdf}}%
    \put(0.71621454,0.0660282){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37197944\unitlength}\raggedright -w\end{minipage}}}%
    \put(0.54154767,0.39863937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39390802\unitlength}\raggedright m\end{minipage}}}%
  \end{picture}%
\endgroup%

